Structure-based Computer Without Using Transistors

The commercialization of transistors capable of both switching and amplification in 1960 resulted in the development of second-generation computers, which resulted in the miniaturization and lightening, while accelerating the reduction and development of production costs. However, the self-resistance and the resistance used in conjunction with semiconductors, which are the basic principles of computers, generate a lot of heat, which results in semiconductor obsolescence, and limits the computation speed (Clock rate). In implementing logic operation, this paper proposes the concept of Structure-based Computer which can implement NOT gate made of semiconductor transistor only by Structure-based twist of cable without resistance. In Structure-based computer, the theory of 'inverse signal pair' of digital signals was introduced so that it could operate in a different way than semiconductor-based transistors. In this paper, we propose a new hardware called Structure-based computer that can solve various problems in semiconductor computers only with the wiring structure of the conductor itself, not with the silicon-based semiconductor. A USB-type Structure-based computer prototype has been built, and a logical cloning method using CPU Clock is proposed to avoid the risk of current being reversed by cloning logical values. Furthermore, we propose a deep-priority exploration-based simulation method that can easily implement and test complex Structure-based computer circuits. Furthermore, this paper suggests a mechanism to implement optical computers currently under development and research based on structures rather than devices.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

